The Top Quark

On the twentieth anniversary of the observation of the top quark, we trace our understanding of this heaviest of all known particles from the prediction of its existence, through the searches and discovery, to the current knowledge of its production mechanisms and properties. We also discuss the central role of the top quark in the Standard Model and the windows that it opens for seeking new physics beyond the Standard Model.

==> abstract.txt <==
On the twentieth anniversary of the observation of the top quark, we trace our
understanding of this heaviest of all known  particles from the prediction of
its existence, through the searches and discovery, to the current knowledge of
its production mechanisms and properties.  We also discuss the central role of
the top quark in the Standard Model and the windows that it opens for seeking
new physics beyond the Standard Model.



==> doi.txt <==
Russian version: 
Phys. Usp. {\bf 185}, 1241 (2015).
УФН {\bf 185} 1241 (2015)
http://dx.doi.org/10.3367/UFNe.0185.201512a.1241


English version: to follow
Phys. Usp. {\bf 58}, 12 (2015) <<< check this!



